Observational $5-20\mu$m Interstellar Extinction Curves Toward Star-Forming Regions Derived from Spitzer IRS Spectra

Using \emph{Spitzer} Infrared Spectrograph observations of G0--M4 III stars behind dark clouds, I construct $5-20\mu$m empirical extinction curves for $0.3\leq A_K<7$, which is equivalent to $A_V$ between $\approx$ 3 and 50. For $A_K<1$ the curve appears similar to the \citet{mathis90} diffuse interstellar medium extinction curve, but with a greater degree of extinction. For $A_K>1$, the curve exhibits lower contrast between the silicate and absorption continuum, developes ice absorption, and lies closer to the \citet{wd01} $R_V=5.5$ case B curve, a result which is consistent with that of \citet{flaherty07} and \citet{chiar07}. Recently work using \emph{Spitzer} Infrared Array Camera data by \citet{chapman08} independently reaches a similar conclusion, that the shape of the extinction curve changes as a function of increasing $A_K$. By calculating the optical depths of the $9.7\mu$m silicate and 6.0, 6.8, and 15.2 $\mu$m ice features, I determine that a process involving ice is responsible for the changing shape of the extinction curve and speculate that this process is coagulation of ice-mantled grains rather than ice-mantled grains alone.

==> tab2.txt <==
Title: Observational $5-20\mum$ Interstellar Extinction Curves Toward Star-Forming Regions Derived from Spitzer IRS Spectra
Authors:  M. K. McClure
Table:  2
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label                 Explanations
--------------------------------------------------------------------------------
   1-  8 F8.2   um      lambda                Wavelength, [3.0E-1,1.0E+4]
  10- 16 A7     ---     extinction(0.3<Ak<1)  A_lambda/A_Ks, for 0.3<Ak<1
  18- 24 A7     ---     extinction(1<Ak<7)    A_lambda/A_Ks, for 1<Ak<7
--------------------------------------------------------------------------------
Note (1):   These curves are composites:
	    [0.3,2.3] um: Mathis (1990) R_V=5.0
	    [3.6,4.5] um: Flaherty et al. (2007)
	    [5.19,17(or 30)] um: This work
	    [17(or30),10000] um: Weingartner & Draine (2001) R_V=5.5 Case B, scaled
Note (2):   Refer to Section 3.1 for clarification and more details.
--------------------------------------------------------------------------------
    0.30 1.06E+1 1.06E+1 
    0.31 1.06E+1 1.06E+1 
    0.32 1.05E+1 1.05E+1 
    0.33 1.05E+1 1.05E+1 
    0.34 1.04E+1 1.04E+1 
    0.35 1.04E+1 1.04E+1 
    0.36 1.03E+1 1.03E+1 
    0.37 1.03E+1 1.03E+1 
    0.38 1.02E+1 1.02E+1 
    0.39 1.01E+1 1.01E+1 
    0.40 9.93E+0 9.93E+0 
    0.41 9.79E+0 9.79E+0 
    0.42 9.64E+0 9.64E+0 
    0.43 9.48E+0 9.48E+0 
    0.44 9.31E+0 9.31E+0 
    0.45 9.15E+0 9.15E+0 
    0.46 8.99E+0 8.99E+0 
    0.47 8.83E+0 8.83E+0 
    0.48 8.68E+0 8.68E+0 
    0.49 8.53E+0 8.53E+0 
    0.50 8.39E+0 8.39E+0 
    0.51 8.25E+0 8.25E+0 
    0.52 8.12E+0 8.12E+0 
    0.53 7.99E+0 7.99E+0 
    0.54 7.87E+0 7.87E+0 
    0.55 7.75E+0 7.75E+0 
    0.56 7.63E+0 7.63E+0 
    0.57 7.52E+0 7.52E+0 
    0.58 7.41E+0 7.41E+0 
    0.59 7.30E+0 7.30E+0 
    0.60 7.19E+0 7.19E+0 
    0.61 7.09E+0 7.09E+0 
    0.62 6.98E+0 6.98E+0 
    0.63 6.88E+0 6.88E+0 
    0.64 6.78E+0 6.78E+0 
    0.65 6.67E+0 6.67E+0 
    0.66 6.57E+0 6.57E+0 
    0.67 6.47E+0 6.47E+0 
    0.68 6.37E+0 6.37E+0 
    0.69 6.27E+0 6.27E+0 
    0.70 6.17E+0 6.17E+0 
    0.71 6.06E+0 6.06E+0 
    0.72 5.96E+0 5.96E+0 
    0.73 5.86E+0 5.86E+0 
    0.74 5.76E+0 5.76E+0 
    0.75 5.66E+0 5.66E+0 
    0.76 5.56E+0 5.56E+0 
    0.77 5.47E+0 5.47E+0 
    0.78 5.37E+0 5.37E+0 
    0.79 5.27E+0 5.27E+0 
    0.80 5.18E+0 5.18E+0 
    0.81 5.08E+0 5.08E+0 
    0.82 4.99E+0 4.99E+0 
    0.83 4.90E+0 4.90E+0 
    0.84 4.81E+0 4.81E+0 
    0.85 4.72E+0 4.72E+0 
    0.86 4.63E+0 4.63E+0 
    0.87 4.55E+0 4.55E+0 
    0.88 4.46E+0 4.46E+0 
    0.89 4.38E+0 4.38E+0 
    0.90 4.31E+0 4.31E+0 
    0.91 4.35E+0 4.35E+0 
    0.92 4.27E+0 4.27E+0 
    0.93 4.19E+0 4.19E+0 
    0.94 4.11E+0 4.11E+0 
    0.95 4.04E+0 4.04E+0 
    0.96 3.97E+0 3.97E+0 
    0.97 3.90E+0 3.90E+0 
    0.98 3.83E+0 3.83E+0 
    0.99 3.77E+0 3.77E+0 
    1.00 3.70E+0 3.70E+0 
    1.01 3.64E+0 3.64E+0 
    1.02 3.58E+0 3.58E+0 
    1.03 3.52E+0 3.52E+0 
    1.04 3.46E+0 3.46E+0 
    1.05 3.41E+0 3.41E+0 
    1.06 3.35E+0 3.35E+0 
    1.07 3.30E+0 3.30E+0 
    1.08 3.25E+0 3.25E+0 
    1.09 3.20E+0 3.20E+0 
    1.10 3.15E+0 3.15E+0 
    1.11 3.10E+0 3.10E+0 
    1.12 3.05E+0 3.05E+0 
    1.13 3.01E+0 3.01E+0 
    1.14 2.96E+0 2.96E+0 
    1.15 2.92E+0 2.92E+0 
    1.16 2.88E+0 2.88E+0 
    1.17 2.84E+0 2.84E+0 
    1.18 2.79E+0 2.79E+0 
    1.19 2.76E+0 2.76E+0 
    1.20 2.72E+0 2.72E+0 
    1.21 2.68E+0 2.68E+0 
    1.22 2.64E+0 2.64E+0 
    1.23 2.60E+0 2.60E+0 
    1.24 2.57E+0 2.57E+0 
    1.25 2.53E+0 2.53E+0 
    1.26 2.50E+0 2.50E+0 
    1.27 2.47E+0 2.47E+0 
    1.28 2.43E+0 2.43E+0 
    1.29 2.40E+0 2.40E+0 
    1.30 2.37E+0 2.37E+0 
    1.31 2.34E+0 2.34E+0 
    1.32 2.31E+0 2.31E+0 
    1.33 2.28E+0 2.28E+0 
    1.34 2.25E+0 2.25E+0 
    1.35 2.22E+0 2.22E+0 
    1.36 2.20E+0 2.20E+0 
    1.37 2.17E+0 2.17E+0 
    1.38 2.14E+0 2.14E+0 
    1.39 2.12E+0 2.12E+0 
    1.40 2.09E+0 2.09E+0 
    1.41 2.06E+0 2.06E+0 
    1.42 2.04E+0 2.04E+0 
    1.43 2.02E+0 2.02E+0 
    1.44 1.99E+0 1.99E+0 
    1.45 1.97E+0 1.97E+0 
    1.46 1.95E+0 1.95E+0 
    1.47 1.92E+0 1.92E+0 
    1.48 1.90E+0 1.90E+0 
    1.49 1.88E+0 1.88E+0 
    1.50 1.86E+0 1.86E+0 
    1.51 1.84E+0 1.84E+0 
    1.52 1.82E+0 1.82E+0 
    1.53 1.80E+0 1.80E+0 
    1.54 1.78E+0 1.78E+0 
    1.55 1.76E+0 1.76E+0 
    1.56 1.74E+0 1.74E+0 
    1.57 1.72E+0 1.72E+0 
    1.58 1.70E+0 1.70E+0 
    1.59 1.68E+0 1.68E+0 
    1.60 1.67E+0 1.67E+0 
    1.61 1.65E+0 1.65E+0 
    1.62 1.63E+0 1.63E+0 
    1.63 1.61E+0 1.61E+0 
    1.64 1.60E+0 1.60E+0 
    1.65 1.58E+0 1.58E+0 
    1.66 1.56E+0 1.56E+0 
    1.67 1.55E+0 1.55E+0 
    1.68 1.53E+0 1.53E+0 
    1.69 1.52E+0 1.52E+0 
    1.70 1.50E+0 1.50E+0 
    1.71 1.49E+0 1.49E+0 
    1.72 1.47E+0 1.47E+0 
    1.73 1.46E+0 1.46E+0 
    1.74 1.44E+0 1.44E+0 
    1.75 1.43E+0 1.43E+0 
    1.76 1.42E+0 1.42E+0 
    1.77 1.40E+0 1.40E+0 
    1.78 1.39E+0 1.39E+0 
    1.79 1.38E+0 1.38E+0 
    1.80 1.36E+0 1.36E+0 
    1.81 1.35E+0 1.35E+0 
    1.82 1.34E+0 1.34E+0 
    1.83 1.33E+0 1.33E+0 
    1.84 1.31E+0 1.31E+0 
    1.85 1.30E+0 1.30E+0 
    1.86 1.29E+0 1.29E+0 
    1.87 1.28E+0 1.28E+0 
    1.88 1.27E+0 1.27E+0 
    1.89 1.25E+0 1.25E+0 
    1.90 1.24E+0 1.24E+0 
    1.91 1.23E+0 1.23E+0 
    1.92 1.22E+0 1.22E+0 
    1.93 1.21E+0 1.21E+0 
    1.94 1.20E+0 1.20E+0 
    1.95 1.19E+0 1.19E+0 
    1.96 1.18E+0 1.18E+0 
    1.97 1.17E+0 1.17E+0 
    1.98 1.16E+0 1.16E+0 
    1.99 1.15E+0 1.15E+0 
    2.00 1.14E+0 1.14E+0 
    2.01 1.13E+0 1.13E+0 
    2.02 1.12E+0 1.12E+0 
    2.03 1.11E+0 1.11E+0 
    2.04 1.10E+0 1.10E+0 
    2.05 1.09E+0 1.09E+0 
    2.06 1.08E+0 1.08E+0 
    2.07 1.08E+0 1.08E+0 
    2.08 1.07E+0 1.07E+0 
    2.09 1.06E+0 1.06E+0 
    2.10 1.05E+0 1.05E+0 
    2.11 1.04E+0 1.04E+0 
    2.12 1.03E+0 1.03E+0 
    2.13 1.02E+0 1.02E+0 
    2.14 1.02E+0 1.02E+0 
    2.15 1.01E+0 1.01E+0 
    2.16 1.00E+0 1.00E+0 
    2.17 9.92E-1 9.92E-1 
    2.18 9.84E-1 9.84E-1 
    2.19 9.77E-1 9.77E-1 
    2.20 9.69E-1 9.69E-1 
    2.21 9.62E-1 9.62E-1 
    2.22 9.54E-1 9.54E-1 
    2.23 9.47E-1 9.47E-1 
    2.24 9.40E-1 9.40E-1 
    2.25 9.33E-1 9.33E-1 
    2.26 9.26E-1 9.26E-1 
    2.27 9.19E-1 9.19E-1 
    2.28 9.12E-1 9.12E-1 
    2.29 9.05E-1 9.05E-1 
    2.30 8.99E-1 8.99E-1 
    3.55 6.30E-1 6.30E-1 
    4.44 5.30E-1 5.30E-1 
    5.19 4.13E-1 4.89E-1 
    5.22 4.10E-1 4.87E-1 
    5.25 4.08E-1 4.85E-1 
    5.28 4.06E-1 4.83E-1 
    5.31 4.04E-1 4.81E-1 
    5.34 4.02E-1 4.79E-1 
    5.37 4.00E-1 4.77E-1 
    5.40 3.98E-1 4.75E-1 
    5.43 3.96E-1 4.73E-1 
    5.46 3.94E-1 4.71E-1 
    5.49 3.92E-1 4.70E-1 
    5.52 3.90E-1 4.68E-1 
    5.55 3.88E-1 4.66E-1 
    5.58 3.86E-1 4.74E-1 
    5.61 3.85E-1 4.58E-1 
    5.64 3.83E-1 4.71E-1 
    5.67 3.81E-1 4.77E-1 
    5.70 3.79E-1 4.71E-1 
    5.73 3.77E-1 4.77E-1 
    5.76 3.76E-1 4.82E-1 
    5.79 3.74E-1 4.86E-1 
    5.82 3.72E-1 4.80E-1 
    5.85 3.71E-1 4.84E-1 
    5.88 3.69E-1 4.80E-1 
    5.91 3.67E-1 5.09E-1 
    5.94 3.65E-1 4.93E-1 
    5.97 3.63E-1 4.92E-1 
    6.00 3.61E-1 4.91E-1 
    6.03 3.59E-1 4.84E-1 
    6.06 3.57E-1 4.80E-1 
    6.09 3.55E-1 4.98E-1 
    6.12 3.53E-1 4.76E-1 
    6.15 3.51E-1 4.69E-1 
    6.19 3.49E-1 4.64E-1 
    6.22 3.47E-1 4.64E-1 
    6.25 3.46E-1 4.63E-1 
    6.28 3.44E-1 4.65E-1 
    6.31 3.42E-1 4.69E-1 
    6.34 3.41E-1 4.61E-1 
    6.37 3.39E-1 4.66E-1 
    6.40 3.38E-1 4.59E-1 
    6.43 3.37E-1 4.53E-1 
    6.46 3.35E-1 4.53E-1 
    6.49 3.34E-1 4.50E-1 
    6.52 3.33E-1 4.49E-1 
    6.55 3.32E-1 4.37E-1 
    6.58 3.31E-1 4.42E-1 
    6.61 3.30E-1 4.60E-1 
    6.64 3.29E-1 4.46E-1 
    6.67 3.28E-1 4.50E-1 
    6.70 3.27E-1 4.70E-1 
    6.73 3.25E-1 4.70E-1 
    6.76 3.23E-1 4.79E-1 
    6.79 3.22E-1 4.74E-1 
    6.82 3.21E-1 4.55E-1 
    6.85 3.20E-1 4.71E-1 
    6.88 3.19E-1 4.65E-1 
    6.91 3.18E-1 4.44E-1 
    6.94 3.17E-1 4.55E-1 
    6.97 3.17E-1 4.51E-1 
    7.00 3.16E-1 4.54E-1 
    7.03 3.15E-1 4.43E-1 
    7.06 3.14E-1 4.26E-1 
    7.09 3.13E-1 4.24E-1 
    7.12 3.13E-1 4.38E-1 
    7.15 3.13E-1 4.24E-1 
    7.18 3.13E-1 4.22E-1 
    7.21 3.14E-1 4.23E-1 
    7.24 3.15E-1 4.23E-1 
    7.27 3.16E-1 4.23E-1 
    7.30 3.17E-1 4.23E-1 
    7.33 3.19E-1 4.24E-1 
    7.36 3.21E-1 4.24E-1 
    7.39 3.23E-1 4.24E-1 
    7.42 3.25E-1 4.25E-1 
    7.46 3.28E-1 4.26E-1 
    7.49 3.31E-1 4.27E-1 
    7.52 3.34E-1 4.29E-1 
    7.55 3.37E-1 4.32E-1 
    7.58 3.40E-1 4.34E-1 
    7.64 3.47E-1 4.40E-1 
    7.70 3.55E-1 4.45E-1 
    7.76 3.63E-1 4.50E-1 
    7.82 3.72E-1 4.56E-1 
    7.88 3.82E-1 4.61E-1 
    7.94 3.92E-1 4.66E-1 
    8.00 4.02E-1 4.71E-1 
    8.06 4.08E-1 4.76E-1 
    8.12 4.16E-1 4.81E-1 
    8.18 4.22E-1 4.87E-1 
    8.24 4.28E-1 4.93E-1 
    8.30 4.32E-1 5.00E-1 
    8.36 4.37E-1 5.09E-1 
    8.42 4.43E-1 5.18E-1 
    8.48 4.50E-1 5.28E-1 
    8.54 4.59E-1 5.39E-1 
    8.60 4.68E-1 5.52E-1 
    8.66 4.79E-1 5.65E-1 
    8.73 4.92E-1 5.79E-1 
    8.79 5.05E-1 5.94E-1 
    8.85 5.19E-1 6.09E-1 
    8.91 5.33E-1 6.20E-1 
    8.97 5.56E-1 6.38E-1 
    9.03 5.77E-1 6.50E-1 
    9.09 5.99E-1 6.61E-1 
    9.15 6.22E-1 6.72E-1 
    9.21 6.46E-1 6.82E-1 
    9.27 6.71E-1 6.91E-1 
    9.33 6.89E-1 6.99E-1 
    9.39 7.00E-1 7.07E-1 
    9.45 7.06E-1 7.13E-1 
    9.51 7.09E-1 7.17E-1 
    9.57 7.09E-1 7.20E-1 
    9.63 7.08E-1 7.22E-1 
    9.69 7.03E-1 7.21E-1 
    9.75 6.97E-1 7.18E-1 
    9.81 6.89E-1 7.13E-1 
    9.87 6.78E-1 7.06E-1 
    9.94 6.66E-1 7.02E-1 
   10.00 6.59E-1 6.91E-1 
   10.06 6.50E-1 6.84E-1 
   10.12 6.41E-1 6.78E-1 
   10.18 6.31E-1 6.73E-1 
   10.24 6.20E-1 6.67E-1 
   10.30 6.10E-1 6.61E-1 
   10.36 5.98E-1 6.55E-1 
   10.42 5.87E-1 6.48E-1 
   10.48 5.76E-1 6.42E-1 
   10.54 5.64E-1 6.35E-1 
   10.60 5.52E-1 6.28E-1 
   10.66 5.41E-1 6.22E-1 
   10.72 5.30E-1 6.15E-1 
   10.78 5.19E-1 6.08E-1 
   10.84 5.08E-1 6.02E-1 
   10.90 4.98E-1 5.95E-1 
   10.96 4.88E-1 5.89E-1 
   11.02 4.78E-1 5.83E-1 
   11.08 4.69E-1 5.77E-1 
   11.14 4.61E-1 5.71E-1 
   11.21 4.53E-1 5.65E-1 
   11.27 4.45E-1 5.59E-1 
   11.33 4.38E-1 5.54E-1 
   11.39 4.32E-1 5.49E-1 
   11.45 4.26E-1 5.44E-1 
   11.51 4.21E-1 5.39E-1 
   11.57 4.15E-1 5.34E-1 
   11.63 4.09E-1 5.30E-1 
   11.69 4.03E-1 5.26E-1 
   11.75 3.97E-1 5.22E-1 
   11.81 3.91E-1 5.18E-1 
   11.87 3.84E-1 5.14E-1 
   11.93 3.77E-1 5.11E-1 
   11.99 3.70E-1 5.08E-1 
   12.05 3.65E-1 5.05E-1 
   12.11 3.59E-1 5.02E-1 
   12.17 3.53E-1 4.99E-1 
   12.23 3.47E-1 4.97E-1 
   12.29 3.42E-1 4.94E-1 
   12.35 3.36E-1 4.92E-1 
   12.41 3.31E-1 4.90E-1 
   12.48 3.26E-1 4.88E-1 
   12.54 3.21E-1 4.86E-1 
   12.60 3.17E-1 4.85E-1 
   12.66 3.13E-1 4.83E-1 
   12.72 3.09E-1 4.81E-1 
   12.78 3.05E-1 4.80E-1 
   12.84 3.01E-1 4.79E-1 
   12.90 2.98E-1 4.77E-1 
   12.96 2.95E-1 4.76E-1 
   13.02 2.91E-1 4.75E-1 
   13.08 2.89E-1 4.74E-1 
   13.14 2.86E-1 4.72E-1 
   13.20 2.83E-1 4.71E-1 
   13.26 2.81E-1 4.70E-1 
   13.32 2.79E-1 4.69E-1 
   13.38 2.77E-1 4.68E-1 
   13.44 2.75E-1 4.67E-1 
   13.50 2.73E-1 4.66E-1 
   13.56 2.72E-1 4.65E-1 
   13.62 2.70E-1 4.64E-1 
   13.69 2.69E-1 4.64E-1 
   13.75 2.68E-1 4.63E-1 
   13.81 2.67E-1 4.62E-1 
   13.87 2.67E-1 4.61E-1 
   13.93 2.66E-1 4.61E-1 
   13.99 2.65E-1 4.60E-1 
   14.15 2.65E-1 4.59E-1 
   14.24 2.65E-1 4.59E-1 
   14.32 2.65E-1 4.60E-1 
   14.41 2.66E-1 4.61E-1 
   14.49 2.66E-1 4.62E-1 
   14.58 2.67E-1 4.64E-1 
   14.66 2.68E-1 4.67E-1 
   14.75 2.70E-1 4.70E-1 
   14.83 2.71E-1 4.75E-1 
   14.92 2.73E-1 4.86E-1 
   15.00 2.75E-1 5.09E-1 
   15.09 2.77E-1 5.49E-1 
   15.17 2.79E-1 5.67E-1 
   15.25 2.81E-1 5.72E-1 
   15.34 2.84E-1 5.52E-1 
   15.42 2.86E-1 5.29E-1 
   15.51 2.89E-1 5.15E-1 
   15.59 2.91E-1 5.10E-1 
   15.68 2.94E-1 5.07E-1 
   15.76 2.97E-1 5.05E-1 
   15.85 3.00E-1 5.04E-1 
   15.93 3.03E-1 5.04E-1 
   16.02 3.06E-1 5.03E-1 
   16.10 3.09E-1 5.04E-1 
   16.19 3.13E-1 5.05E-1 
   16.27 3.16E-1 5.06E-1 
   16.36 3.19E-1 5.06E-1 
   16.44 3.22E-1 5.07E-1 
   16.53 3.25E-1 5.07E-1 
   16.61 3.29E-1 5.07E-1 
   16.69 3.32E-1 5.08E-1 
   16.78 3.35E-1 5.08E-1 
   16.86 3.38E-1 5.08E-1 
   16.95 3.39E-1 5.08E-1 
   17.03 3.43E-1 5.08E-1 
   17.12 3.46E-1 5.08E-1 
   17.20 3.47E-1 5.08E-1 
   17.29 3.49E-1 5.08E-1 
   17.37 3.50E-1 5.07E-1 
   17.46 3.52E-1 5.07E-1 
   17.54 3.52E-1 5.07E-1 
   17.63 3.54E-1 5.06E-1 
   17.71 3.55E-1 5.06E-1 
   17.80 3.56E-1 5.05E-1 
   17.88 3.56E-1 5.04E-1 
   17.96 3.57E-1 5.04E-1 
   18.05 3.57E-1 5.03E-1 
   18.13 3.57E-1 5.02E-1 
   18.22 3.57E-1 5.01E-1 
   18.30 3.57E-1 5.00E-1 
   18.39 3.56E-1 5.00E-1 
   18.47 3.54E-1 4.99E-1 
   18.56 3.53E-1 4.98E-1 
   18.64 3.51E-1 4.96E-1 
   18.73 3.50E-1 4.95E-1 
   18.81 3.48E-1 4.94E-1 
   18.90 3.47E-1 4.93E-1 
   18.98 3.46E-1 4.92E-1 
   19.07 3.44E-1 4.90E-1 
   19.15 3.42E-1 4.89E-1 
   19.23 3.40E-1 4.88E-1 
   19.32 3.37E-1 4.86E-1 
   19.40 3.35E-1 4.85E-1 
   19.49 3.32E-1 4.84E-1 
   19.57 3.29E-1 4.82E-1 
   19.66 3.24E-1 4.81E-1 
   19.74 3.24E-1 4.79E-1 
   19.83 3.20E-1 4.77E-1 
   19.91 3.18E-1 4.76E-1 
   20.00 3.17E-1 4.74E-1 
   20.08 3.14E-1 4.73E-1 
   20.17 3.10E-1 4.71E-1 
   20.25 3.07E-1 4.69E-1 
   20.34 3.04E-1 4.68E-1 
   20.42 3.01E-1 4.66E-1 
   20.50 2.99E-1 4.64E-1 
   20.59 2.97E-1 4.62E-1 
   20.76 2.94E-1 4.59E-1 
   20.93 2.89E-1 4.55E-1 
   21.10 2.85E-1 4.51E-1 
   21.27 2.82E-1 4.48E-1 
   21.44 2.77E-1 4.44E-1 
   21.61 2.72E-1 4.40E-1 
   21.78 2.69E-1 4.36E-1 
   21.94 2.65E-1 4.32E-1 
   22.11 2.60E-1 4.29E-1 
   22.28 2.57E-1 4.25E-1 
   22.45 2.53E-1 4.21E-1 
   22.62 2.50E-1 4.17E-1 
   22.79 2.46E-1 4.13E-1 
   22.96 2.42E-1 4.09E-1 
   23.13 2.40E-1 4.06E-1 
   23.30 2.37E-1 4.02E-1 
   23.47 2.33E-1 3.98E-1 
   23.64 2.31E-1 3.95E-1 
   23.81 2.28E-1 3.91E-1 
   23.98 2.25E-1 3.88E-1 
   24.15 2.22E-1 3.84E-1 
   24.32 2.20E-1 3.81E-1 
   24.48 2.18E-1 3.77E-1 
   24.65 2.15E-1 3.74E-1 
   24.82 2.12E-1 3.71E-1 
   24.99 2.10E-1 3.68E-1 
   25.16 2.07E-1 3.65E-1 
   25.33 2.05E-1 3.62E-1 
   25.50 2.03E-1 3.59E-1 
   25.67 2.00E-1 3.56E-1 
   25.84 1.98E-1 3.53E-1 
   26.01 1.96E-1 3.50E-1 
   26.18 1.94E-1 3.48E-1 
   26.35 1.92E-1 3.45E-1 
   26.52 1.90E-1 3.43E-1 
   26.69 1.88E-1 3.40E-1 
   26.86 1.86E-1 3.38E-1 
   27.02 1.84E-1 3.35E-1 
   27.19 1.82E-1 3.33E-1 
   27.36 1.80E-1 3.30E-1 
   27.53 1.78E-1 3.28E-1 
   27.70 1.77E-1 3.26E-1 
   27.87 1.75E-1 3.23E-1 
   28.04 1.73E-1 3.21E-1 
   28.21 1.72E-1 3.19E-1 
   28.38 1.70E-1 3.16E-1 
   28.55 1.68E-1 3.14E-1 
   28.72 1.67E-1 3.12E-1 
   28.89 1.65E-1 3.09E-1 
   29.06 1.64E-1 3.06E-1 
   29.23 1.62E-1 3.04E-1 
   29.40 1.60E-1 3.01E-1 
   29.57 1.59E-1 2.98E-1 
   29.73 1.58E-1 2.95E-1 
   29.85 1.57E-1 2.92E-1 
   29.90 1.57E-1 2.92E-1 
   30.03 1.55E-1 2.89E-1 
   30.20 1.54E-1 2.87E-1 
   30.37 1.53E-1 2.84E-1 
   30.55 1.52E-1 2.82E-1 
   30.73 1.50E-1 2.79E-1 
   30.90 1.49E-1 2.77E-1 
   31.08 1.47E-1 2.74E-1 
   31.26 1.46E-1 2.72E-1 
   31.44 1.44E-1 2.69E-1 
   31.62 1.43E-1 2.67E-1 
   31.81 1.42E-1 2.64E-1 
   31.99 1.41E-1 2.62E-1 
   32.17 1.40E-1 2.60E-1 
   32.36 1.39E-1 2.57E-1 
   32.55 1.37E-1 2.55E-1 
   32.73 1.36E-1 2.53E-1 
   32.92 1.35E-1 2.51E-1 
   33.11 1.33E-1 2.48E-1 
   33.30 1.32E-1 2.46E-1 
   33.50 1.31E-1 2.44E-1 
   33.69 1.30E-1 2.42E-1 
   33.88 1.29E-1 2.40E-1 
   34.08 1.28E-1 2.38E-1 
   34.28 1.27E-1 2.36E-1 
   34.47 1.26E-1 2.34E-1 
   34.67 1.25E-1 2.32E-1 
   34.87 1.23E-1 2.30E-1 
   35.08 1.22E-1 2.28E-1 
   35.28 1.21E-1 2.26E-1 
   35.48 1.20E-1 2.24E-1 
   35.69 1.19E-1 2.22E-1 
   35.89 1.18E-1 2.20E-1 
   36.10 1.17E-1 2.18E-1 
   36.31 1.16E-1 2.16E-1 
   36.52 1.15E-1 2.14E-1 
   36.73 1.14E-1 2.12E-1 
   36.94 1.13E-1 2.10E-1 
   37.15 1.12E-1 2.08E-1 
   37.37 1.11E-1 2.06E-1 
   37.58 1.10E-1 2.05E-1 
   37.80 1.09E-1 2.03E-1 
   38.02 1.08E-1 2.01E-1 
   38.24 1.07E-1 1.99E-1 
   38.46 1.06E-1 1.97E-1 
   38.68 1.05E-1 1.95E-1 
   38.90 1.04E-1 1.93E-1 
   39.13 1.03E-1 1.92E-1 
   39.36 1.02E-1 1.90E-1 
   39.58 1.01E-1 1.88E-1 
   39.81 1.00E-1 1.86E-1 
   40.04 9.90E-2 1.84E-1 
   40.27 9.82E-2 1.83E-1 
   40.50 9.72E-2 1.81E-1 
   40.74 9.62E-2 1.79E-1 
   40.97 9.54E-2 1.77E-1 
   41.21 9.44E-2 1.76E-1 
   41.45 9.36E-2 1.74E-1 
   41.69 9.26E-2 1.72E-1 
   41.93 9.16E-2 1.71E-1 
   42.17 9.08E-2 1.69E-1 
   42.41 8.98E-2 1.67E-1 
   42.66 8.90E-2 1.66E-1 
   42.90 8.81E-2 1.64E-1 
   43.15 8.73E-2 1.62E-1 
   43.40 8.63E-2 1.61E-1 
   43.65 8.55E-2 1.59E-1 
   43.90 8.46E-2 1.57E-1 
   44.16 8.38E-2 1.56E-1 
   44.41 8.28E-2 1.54E-1 
   44.67 8.21E-2 1.53E-1 
   44.93 8.11E-2 1.51E-1 
   45.19 8.04E-2 1.50E-1 
   45.45 7.96E-2 1.48E-1 
   45.71 7.87E-2 1.47E-1 
   45.97 7.80E-2 1.45E-1 
   46.24 7.71E-2 1.44E-1 
   46.51 7.63E-2 1.42E-1 
   46.77 7.56E-2 1.41E-1 
   47.04 7.47E-2 1.39E-1 
   47.32 7.40E-2 1.38E-1 
   47.59 7.33E-2 1.36E-1 
   47.86 7.26E-2 1.35E-1 
   48.14 7.17E-2 1.34E-1 
   48.42 7.10E-2 1.32E-1 
   48.70 7.03E-2 1.31E-1 
   48.98 6.97E-2 1.30E-1 
   49.26 6.90E-2 1.28E-1 
   49.55 6.83E-2 1.27E-1 
   49.83 6.74E-2 1.26E-1 
   50.12 6.68E-2 1.24E-1 
   50.41 6.61E-2 1.23E-1 
   50.70 6.54E-2 1.22E-1 
   50.99 6.48E-2 1.21E-1 
   51.29 6.41E-2 1.19E-1 
   51.58 6.35E-2 1.18E-1 
   51.88 6.28E-2 1.17E-1 
   52.18 6.22E-2 1.16E-1 
   52.48 6.15E-2 1.14E-1 
   52.78 6.08E-2 1.13E-1 
   53.09 6.02E-2 1.12E-1 
   53.39 5.96E-2 1.11E-1 
   53.70 5.89E-2 1.10E-1 
   54.01 5.83E-2 1.09E-1 
   54.33 5.76E-2 1.07E-1 
   54.64 5.70E-2 1.06E-1 
   54.95 5.65E-2 1.05E-1 
   55.27 5.59E-2 1.04E-1 
   55.59 5.53E-2 1.03E-1 
   55.91 5.47E-2 1.02E-1 
   56.23 5.41E-2 1.01E-1 
   56.56 5.36E-2 9.97E-2 
   56.89 5.30E-2 9.87E-2 
   57.21 5.24E-2 9.76E-2 
   57.54 5.18E-2 9.66E-2 
   57.88 5.14E-2 9.56E-2 
   58.21 5.08E-2 9.46E-2 
   58.55 5.03E-2 9.36E-2 
   58.88 4.98E-2 9.26E-2 
   59.22 4.92E-2 9.16E-2 
   59.57 4.87E-2 9.07E-2 
   59.91 4.82E-2 8.97E-2 
   60.26 4.77E-2 8.87E-2 
   60.60 4.72E-2 8.78E-2 
   60.95 4.67E-2 8.69E-2 
   61.31 4.62E-2 8.59E-2 
   61.66 4.57E-2 8.50E-2 
   62.02 4.52E-2 8.41E-2 
   62.37 4.47E-2 8.32E-2 
   62.73 4.42E-2 8.24E-2 
   63.10 4.38E-2 8.15E-2 
   63.46 4.33E-2 8.06E-2 
   63.83 4.28E-2 7.98E-2 
   64.19 4.24E-2 7.89E-2 
   64.57 4.20E-2 7.81E-2 
   64.94 4.15E-2 7.73E-2 
   65.31 4.11E-2 7.65E-2 
   65.69 4.06E-2 7.57E-2 
   66.07 4.02E-2 7.49E-2 
   66.45 3.98E-2 7.41E-2 
   66.83 3.93E-2 7.33E-2 
   67.22 3.89E-2 7.25E-2 
   67.61 3.85E-2 7.18E-2 
   68.00 3.81E-2 7.10E-2 
   68.39 3.78E-2 7.03E-2 
   68.79 3.74E-2 6.95E-2 
   69.18 3.70E-2 6.88E-2 
   69.58 3.66E-2 6.81E-2 
   69.98 3.62E-2 6.74E-2 
   70.39 3.58E-2 6.67E-2 
   70.79 3.54E-2 6.60E-2 
   71.20 3.51E-2 6.53E-2 
   71.61 3.47E-2 6.46E-2 
   72.03 3.43E-2 6.39E-2 
   72.44 3.40E-2 6.33E-2 
   72.86 3.37E-2 6.26E-2 
   73.28 3.33E-2 6.20E-2 
   73.71 3.29E-2 6.13E-2 
   74.13 3.26E-2 6.07E-2 
   74.56 3.23E-2 6.01E-2 
   74.99 3.20E-2 5.95E-2 
   75.42 3.16E-2 5.88E-2 
   75.86 3.13E-2 5.82E-2 
   76.30 3.10E-2 5.77E-2 
   76.74 3.06E-2 5.71E-2 
   77.18 3.04E-2 5.65E-2 
   77.62 3.00E-2 5.59E-2 
   78.07 2.97E-2 5.54E-2 
   78.52 2.94E-2 5.48E-2 
   78.98 2.91E-2 5.42E-2 
   79.43 2.88E-2 5.37E-2 
   79.89 2.86E-2 5.32E-2 
   80.35 2.83E-2 5.26E-2 
   80.82 2.80E-2 5.21E-2 
   81.28 2.77E-2 5.16E-2 
   81.75 2.75E-2 5.11E-2 
   82.22 2.71E-2 5.05E-2 
   82.70 2.69E-2 5.00E-2 
   83.18 2.66E-2 4.95E-2 
   83.66 2.64E-2 4.91E-2 
   84.14 2.61E-2 4.86E-2 
   84.63 2.58E-2 4.81E-2 
   85.11 2.56E-2 4.76E-2 
   85.61 2.53E-2 4.71E-2 
   86.10 2.51E-2 4.67E-2 
   86.60 2.48E-2 4.62E-2 
   87.10 2.46E-2 4.57E-2 
   87.60 2.43E-2 4.53E-2 
   88.10 2.41E-2 4.48E-2 
   88.61 2.38E-2 4.44E-2 
   89.13 2.36E-2 4.39E-2 
   89.64 2.33E-2 4.35E-2 
   90.16 2.31E-2 4.30E-2 
   90.68 2.29E-2 4.26E-2 
   91.20 2.27E-2 4.22E-2 
   91.73 2.24E-2 4.17E-2 
   92.26 2.22E-2 4.13E-2 
   92.79 2.20E-2 4.09E-2 
   93.33 2.18E-2 4.05E-2 
   93.86 2.16E-2 4.01E-2 
   94.41 2.13E-2 3.97E-2 
   94.95 2.11E-2 3.93E-2 
   95.50 2.09E-2 3.89E-2 
   96.05 2.07E-2 3.85E-2 
   96.61 2.05E-2 3.82E-2 
   97.16 2.03E-2 3.78E-2 
   97.72 2.01E-2 3.74E-2 
   98.29 1.99E-2 3.70E-2 
   98.86 1.97E-2 3.67E-2 
   99.43 1.95E-2 3.63E-2 
  100.00 1.93E-2 3.60E-2 
  100.60 1.92E-2 3.56E-2 
  101.20 1.90E-2 3.52E-2 
  101.70 1.87E-2 3.49E-2 
  102.30 1.87E-2 3.45E-2 
  102.90 1.84E-2 3.42E-2 
  103.50 1.82E-2 3.39E-2 
  104.10 1.81E-2 3.35E-2 
  104.70 1.77E-2 3.32E-2 
  105.30 1.77E-2 3.28E-2 
  105.90 1.75E-2 3.25E-2 
  106.50 1.73E-2 3.22E-2 
  107.20 1.71E-2 3.18E-2 
  107.80 1.69E-2 3.15E-2 
  108.40 1.67E-2 3.12E-2 
  109.00 1.65E-2 3.08E-2 
  109.60 1.64E-2 3.05E-2 
  110.30 1.62E-2 3.02E-2 
  110.90 1.60E-2 2.98E-2 
  111.60 1.59E-2 2.95E-2 
  112.20 1.57E-2 2.92E-2 
  112.80 1.55E-2 2.88E-2 
  113.50 1.53E-2 2.85E-2 
  114.20 1.52E-2 2.81E-2 
  114.80 1.50E-2 2.78E-2 
  115.50 1.48E-2 2.75E-2 
  116.10 1.46E-2 2.71E-2 
  116.80 1.44E-2 2.68E-2 
  117.50 1.42E-2 2.64E-2 
  118.20 1.41E-2 2.61E-2 
  118.90 1.38E-2 2.57E-2 
  119.50 1.37E-2 2.53E-2 
  120.20 1.35E-2 2.50E-2 
  120.90 1.32E-2 2.46E-2 
  121.60 1.30E-2 2.42E-2 
  122.30 1.28E-2 2.39E-2 
  123.00 1.26E-2 2.35E-2 
  123.70 1.25E-2 2.31E-2 
  124.50 1.22E-2 2.27E-2 
  125.20 1.20E-2 2.23E-2 
  125.90 1.17E-2 2.19E-2 
  126.60 1.14E-2 2.14E-2 
  127.40 1.14E-2 2.10E-2 
  128.10 1.10E-2 2.06E-2 
  128.80 1.09E-2 2.02E-2 
  129.60 1.06E-2 1.97E-2 
  130.30 1.04E-2 1.93E-2 
  131.10 1.01E-2 1.88E-2 
  131.80 9.93E-3 1.84E-2 
  132.60 9.56E-3 1.80E-2 
  133.40 9.56E-3 1.76E-2 
  134.10 9.21E-3 1.72E-2 
  134.90 9.05E-3 1.68E-2 
  135.70 8.88E-3 1.64E-2 
  136.50 8.67E-3 1.60E-2 
  137.20 8.46E-3 1.56E-2 
  138.00 8.18E-3 1.52E-2 
  138.80 8.00E-3 1.48E-2 
  139.60 7.65E-3 1.44E-2 
  140.40 7.65E-3 1.40E-2 
  141.30 7.30E-3 1.37E-2 
  142.10 7.15E-3 1.33E-2 
  142.90 7.01E-3 1.30E-2 
  143.70 6.87E-3 1.27E-2 
  144.50 6.71E-3 1.24E-2 
  145.40 6.54E-3 1.22E-2 
  146.20 6.38E-3 1.19E-2 
  147.10 6.27E-3 1.17E-2 
  147.90 6.17E-3 1.15E-2 
  148.80 6.08E-3 1.13E-2 
  149.60 5.99E-3 1.11E-2 
  150.50 5.87E-3 1.09E-2 
  151.40 5.76E-3 1.07E-2 
  152.20 5.64E-3 1.05E-2 
  153.10 5.57E-3 1.04E-2 
  154.00 5.49E-3 1.02E-2 
  154.90 5.42E-3 1.01E-2 
  155.80 5.34E-3 9.92E-3 
  156.70 5.27E-3 9.77E-3 
  157.60 5.20E-3 9.63E-3 
  158.50 5.12E-3 9.50E-3 
  159.40 5.03E-3 9.37E-3 
  160.30 4.94E-3 9.24E-3 
  161.30 4.88E-3 9.11E-3 
  162.20 4.82E-3 8.99E-3 
  163.10 4.76E-3 8.87E-3 
  164.10 4.70E-3 8.75E-3 
  165.00 4.64E-3 8.63E-3 
  166.00 4.58E-3 8.52E-3 
  166.90 4.52E-3 8.41E-3 
  167.90 4.47E-3 8.30E-3 
  168.80 4.41E-3 8.20E-3 
  169.80 4.36E-3 8.09E-3 
  170.80 4.30E-3 7.99E-3 
  171.80 4.25E-3 7.89E-3 
  172.80 4.19E-3 7.79E-3 
  173.80 4.14E-3 7.69E-3 
  174.80 4.09E-3 7.60E-3 
  175.80 4.04E-3 7.50E-3 
  176.80 3.99E-3 7.41E-3 
  177.80 3.94E-3 7.32E-3 
  178.90 3.89E-3 7.23E-3 
  179.90 3.84E-3 7.14E-3 
  180.90 3.79E-3 7.05E-3 
  182.00 3.74E-3 6.96E-3 
  183.00 3.69E-3 6.88E-3 
  184.10 3.65E-3 6.79E-3 
  185.10 3.60E-3 6.71E-3 
  186.20 3.55E-3 6.63E-3 
  187.30 3.51E-3 6.55E-3 
  188.40 3.47E-3 6.47E-3 
  189.50 3.43E-3 6.39E-3 
  190.50 3.41E-3 6.32E-3 
  191.60 3.37E-3 6.24E-3 
  192.80 3.32E-3 6.17E-3 
  193.90 3.28E-3 6.09E-3 
  195.00 3.23E-3 6.02E-3 
  196.10 3.19E-3 5.95E-3 
  197.20 3.15E-3 5.87E-3 
  198.40 3.11E-3 5.81E-3 
  199.50 3.09E-3 5.74E-3 
  200.70 3.06E-3 5.67E-3 
  201.80 3.02E-3 5.60E-3 
  203.00 2.97E-3 5.54E-3 
  204.20 2.93E-3 5.47E-3 
  205.40 2.90E-3 5.41E-3 
  206.50 2.88E-3 5.34E-3 
  207.70 2.84E-3 5.28E-3 
  208.90 2.81E-3 5.22E-3 
  210.10 2.77E-3 5.15E-3 
  211.30 2.73E-3 5.09E-3 
  212.60 2.71E-3 5.03E-3 
  213.80 2.68E-3 4.97E-3 
  215.00 2.64E-3 4.91E-3 
  216.30 2.61E-3 4.86E-3 
  217.50 2.59E-3 4.80E-3 
  218.80 2.56E-3 4.75E-3 
  220.00 2.52E-3 4.69E-3 
  221.30 2.49E-3 4.64E-3 
  222.60 2.47E-3 4.58E-3 
  223.90 2.43E-3 4.53E-3 
  225.20 2.40E-3 4.48E-3 
  226.50 2.38E-3 4.42E-3 
  227.80 2.35E-3 4.37E-3 
  229.10 2.32E-3 4.32E-3 
  230.40 2.29E-3 4.27E-3 
  231.70 2.27E-3 4.22E-3 
  233.10 2.24E-3 4.17E-3 
  234.40 2.21E-3 4.12E-3 
  235.80 2.19E-3 4.08E-3 
  237.10 2.16E-3 4.03E-3 
  238.50 2.14E-3 3.98E-3 
  239.90 2.12E-3 3.94E-3 
  241.30 2.09E-3 3.89E-3 
  242.70 2.07E-3 3.85E-3 
  244.10 2.04E-3 3.80E-3 
  245.50 2.02E-3 3.75E-3 
  246.90 1.99E-3 3.71E-3 
  248.30 1.96E-3 3.66E-3 
  249.70 1.95E-3 3.62E-3 
  251.20 1.92E-3 3.58E-3 
  252.60 1.90E-3 3.53E-3 
  254.10 1.87E-3 3.49E-3 
  255.60 1.85E-3 3.44E-3 
  257.00 1.83E-3 3.40E-3 
  258.50 1.81E-3 3.36E-3 
  260.00 1.78E-3 3.31E-3 
  261.50 1.76E-3 3.27E-3 
  263.00 1.74E-3 3.23E-3 
  264.50 1.72E-3 3.19E-3 
  266.10 1.69E-3 3.15E-3 
  267.60 1.67E-3 3.11E-3 
  269.20 1.65E-3 3.07E-3 
  270.70 1.63E-3 3.03E-3 
  272.30 1.61E-3 3.00E-3 
  273.80 1.59E-3 2.96E-3 
  275.40 1.57E-3 2.92E-3 
  277.00 1.55E-3 2.89E-3 
  278.60 1.53E-3 2.85E-3 
  280.20 1.51E-3 2.81E-3 
  281.80 1.50E-3 2.78E-3 
  283.50 1.48E-3 2.75E-3 
  285.10 1.46E-3 2.71E-3 
  286.70 1.44E-3 2.68E-3 
  288.40 1.42E-3 2.65E-3 
  290.10 1.40E-3 2.61E-3 
  291.70 1.39E-3 2.58E-3 
  293.40 1.37E-3 2.55E-3 
  295.10 1.35E-3 2.52E-3 
  296.80 1.34E-3 2.49E-3 
  298.50 1.33E-3 2.46E-3 
  300.30 1.30E-3 2.43E-3 
  302.00 1.29E-3 2.40E-3 
  303.70 1.28E-3 2.37E-3 
  305.50 1.26E-3 2.34E-3 
  307.30 1.24E-3 2.32E-3 
  309.00 1.23E-3 2.29E-3 
  310.80 1.22E-3 2.26E-3 
  312.60 1.20E-3 2.24E-3 
  314.40 1.18E-3 2.21E-3 
  316.20 1.17E-3 2.18E-3 
  318.10 1.16E-3 2.16E-3 
  319.90 1.15E-3 2.13E-3 
  321.70 1.13E-3 2.11E-3 
  323.60 1.12E-3 2.08E-3 
  325.50 1.11E-3 2.06E-3 
  327.30 1.09E-3 2.03E-3 
  329.20 1.08E-3 2.01E-3 
  331.10 1.07E-3 1.99E-3 
  333.00 1.05E-3 1.96E-3 
  335.00 1.04E-3 1.94E-3 
  336.90 1.03E-3 1.92E-3 
  338.80 1.02E-3 1.90E-3 
  340.80 1.01E-3 1.87E-3 
  342.80 9.96E-4 1.85E-3 
  344.70 9.85E-4 1.83E-3 
  346.70 9.74E-4 1.81E-3 
  348.70 9.63E-4 1.79E-3 
  350.80 9.51E-4 1.77E-3 
  352.80 9.40E-4 1.75E-3 
  354.80 9.29E-4 1.73E-3 
  356.90 9.19E-4 1.71E-3 
  358.90 9.08E-4 1.69E-3 
  361.00 8.97E-4 1.67E-3 
  363.10 8.87E-4 1.65E-3 
  365.20 8.76E-4 1.63E-3 
  367.30 8.66E-4 1.61E-3 
  369.40 8.57E-4 1.60E-3 
  371.50 8.49E-4 1.58E-3 
  373.70 8.40E-4 1.56E-3 
  375.80 8.30E-4 1.54E-3 
  378.00 8.20E-4 1.53E-3 
  380.20 8.10E-4 1.51E-3 
  382.40 8.01E-4 1.49E-3 
  384.60 7.94E-4 1.48E-3 
  386.80 7.85E-4 1.46E-3 
  389.00 7.75E-4 1.44E-3 
  391.30 7.66E-4 1.43E-3 
  393.60 7.60E-4 1.41E-3 
  395.80 7.51E-4 1.40E-3 
  398.10 7.42E-4 1.38E-3 
  400.40 7.33E-4 1.37E-3 
  402.70 7.27E-4 1.35E-3 
  405.00 7.18E-4 1.34E-3 
  407.40 7.10E-4 1.32E-3 
  409.70 7.03E-4 1.31E-3 
  412.10 6.95E-4 1.29E-3 
  414.50 6.89E-4 1.28E-3 
  416.90 6.81E-4 1.27E-3 
  419.30 6.73E-4 1.25E-3 
  421.70 6.67E-4 1.24E-3 
  424.10 6.59E-4 1.23E-3 
  426.60 6.53E-4 1.21E-3 
  429.00 6.45E-4 1.20E-3 
  431.50 6.39E-4 1.19E-3 
  434.00 6.32E-4 1.18E-3 
  436.50 6.26E-4 1.16E-3 
  439.00 6.19E-4 1.15E-3 
  441.60 6.13E-4 1.14E-3 
  444.10 6.05E-4 1.13E-3 
  446.70 6.00E-4 1.12E-3 
  449.30 5.93E-4 1.10E-3 
  451.90 5.87E-4 1.09E-3 
  454.50 5.82E-4 1.08E-3 
  457.10 5.75E-4 1.07E-3 
  459.70 5.69E-4 1.06E-3 
  462.40 5.62E-4 1.05E-3 
  465.10 5.57E-4 1.04E-3 
  467.70 5.52E-4 1.03E-3 
  470.40 5.45E-4 1.02E-3 
  473.20 5.40E-4 1.01E-3 
  475.90 5.35E-4 9.95E-4 
  478.60 5.30E-4 9.85E-4 
  481.40 5.23E-4 9.75E-4 
  484.20 5.18E-4 9.65E-4 
  487.00 5.13E-4 9.56E-4 
  489.80 5.09E-4 9.46E-4 
  492.60 5.04E-4 9.37E-4 
  495.50 4.99E-4 9.27E-4 
  498.30 4.93E-4 9.18E-4 
  501.20 4.88E-4 9.09E-4 
  504.10 4.83E-4 9.00E-4 
  507.00 4.79E-4 8.91E-4 
  509.90 4.74E-4 8.82E-4 
  512.90 4.69E-4 8.73E-4 
  515.80 4.65E-4 8.65E-4 
  518.80 4.60E-4 8.56E-4 
  521.80 4.56E-4 8.48E-4 
  524.80 4.51E-4 8.40E-4 
  527.80 4.47E-4 8.32E-4 
  530.90 4.42E-4 8.23E-4 
  533.90 4.38E-4 8.15E-4 
  537.00 4.34E-4 8.08E-4 
  540.10 4.29E-4 8.00E-4 
  543.30 4.25E-4 7.92E-4 
  546.40 4.21E-4 7.84E-4 
  549.50 4.18E-4 7.77E-4 
  552.70 4.14E-4 7.69E-4 
  555.90 4.10E-4 7.62E-4 
  559.10 4.05E-4 7.55E-4 
  562.30 4.01E-4 7.48E-4 
  565.60 3.98E-4 7.41E-4 
  568.90 3.94E-4 7.34E-4 
  572.10 3.90E-4 7.27E-4 
  575.40 3.86E-4 7.20E-4 
  578.80 3.83E-4 7.13E-4 
  582.10 3.80E-4 7.07E-4 
  585.50 3.76E-4 7.00E-4 
  588.80 3.73E-4 6.93E-4 
  592.20 3.69E-4 6.87E-4 
  595.70 3.66E-4 6.81E-4 
  599.10 3.62E-4 6.74E-4 
  602.60 3.59E-4 6.68E-4 
  606.00 3.56E-4 6.62E-4 
  609.50 3.53E-4 6.56E-4 
  613.10 3.49E-4 6.50E-4 
  616.60 3.46E-4 6.44E-4 
  620.20 3.43E-4 6.38E-4 
  623.70 3.40E-4 6.33E-4 
  627.30 3.37E-4 6.27E-4 
  631.00 3.34E-4 6.21E-4 
  634.60 3.31E-4 6.16E-4 
  638.30 3.28E-4 6.10E-4 
  641.90 3.25E-4 6.05E-4 
  645.70 3.22E-4 5.99E-4 
  649.40 3.19E-4 5.94E-4 
  653.10 3.16E-4 5.89E-4 
  656.90 3.14E-4 5.83E-4 
  660.70 3.11E-4 5.79E-4 
  664.50 3.08E-4 5.74E-4 
  668.30 3.05E-4 5.69E-4 
  672.20 3.03E-4 5.64E-4 
  676.10 3.00E-4 5.59E-4 
  680.00 2.98E-4 5.54E-4 
  683.90 2.95E-4 5.49E-4 
  687.90 2.92E-4 5.44E-4 
  691.80 2.90E-4 5.40E-4 
  695.80 2.87E-4 5.35E-4 
  699.80 2.85E-4 5.30E-4 
  703.90 2.82E-4 5.26E-4 
  707.90 2.80E-4 5.21E-4 
  712.00 2.78E-4 5.17E-4 
  716.10 2.75E-4 5.12E-4 
  720.30 2.73E-4 5.08E-4 
  724.40 2.70E-4 5.04E-4 
  728.60 2.69E-4 5.00E-4 
  732.80 2.66E-4 4.95E-4 
  737.10 2.64E-4 4.91E-4 
  741.30 2.62E-4 4.87E-4 
  745.60 2.60E-4 4.83E-4 
  749.90 2.57E-4 4.79E-4 
  754.20 2.55E-4 4.75E-4 
  758.60 2.53E-4 4.71E-4 
  763.00 2.51E-4 4.67E-4 
  767.40 2.49E-4 4.64E-4 
  771.80 2.47E-4 4.60E-4 
  776.20 2.45E-4 4.56E-4 
  780.70 2.43E-4 4.52E-4 
  785.20 2.41E-4 4.49E-4 
  789.80 2.39E-4 4.45E-4 
  794.30 2.37E-4 4.41E-4 
  798.90 2.35E-4 4.38E-4 
  803.50 2.33E-4 4.34E-4 
  808.20 2.31E-4 4.31E-4 
  812.80 2.29E-4 4.27E-4 
  817.50 2.28E-4 4.24E-4 
  822.20 2.26E-4 4.20E-4 
  827.00 2.24E-4 4.17E-4 
  831.80 2.22E-4 4.14E-4 
  836.60 2.21E-4 4.10E-4 
  841.40 2.19E-4 4.07E-4 
  846.30 2.17E-4 4.04E-4 
  851.10 2.15E-4 4.01E-4 
  856.10 2.13E-4 3.98E-4 
  861.00 2.12E-4 3.94E-4 
  866.00 2.10E-4 3.91E-4 
  871.00 2.09E-4 3.88E-4 
  876.00 2.07E-4 3.85E-4 
  881.00 2.05E-4 3.82E-4 
  886.10 2.03E-4 3.79E-4 
  891.30 2.02E-4 3.76E-4 
  896.40 2.00E-4 3.73E-4 
  901.60 1.99E-4 3.70E-4 
  906.80 1.97E-4 3.67E-4 
  912.00 1.96E-4 3.64E-4 
  917.30 1.94E-4 3.62E-4 
  922.60 1.93E-4 3.59E-4 
  927.90 1.91E-4 3.56E-4 
  933.30 1.90E-4 3.53E-4 
  938.60 1.88E-4 3.51E-4 
  944.10 1.87E-4 3.48E-4 
  949.50 1.85E-4 3.45E-4 
  955.00 1.84E-4 3.42E-4 
  960.50 1.83E-4 3.40E-4 
  966.10 1.81E-4 3.37E-4 
  971.60 1.80E-4 3.35E-4 
  977.20 1.78E-4 3.32E-4 
  982.90 1.77E-4 3.30E-4 
  988.60 1.76E-4 3.27E-4 
  994.30 1.74E-4 3.25E-4 
 1000.00 1.73E-4 3.22E-4 
 1006.00 1.72E-4 3.20E-4 
 1012.00 1.71E-4 3.18E-4 
 1017.00 1.69E-4 3.15E-4 
 1023.00 1.69E-4 3.13E-4 
 1029.00 1.67E-4 3.11E-4 
 1035.00 1.66E-4 3.08E-4 
 1041.00 1.65E-4 3.06E-4 
 1047.00 1.63E-4 3.04E-4 
 1053.00 1.63E-4 3.01E-4 
 1059.00 1.61E-4 2.99E-4 
 1065.00 1.60E-4 2.97E-4 
 1072.00 1.59E-4 2.95E-4 
 1078.00 1.57E-4 2.93E-4 
 1084.00 1.56E-4 2.91E-4 
 1090.00 1.55E-4 2.89E-4 
 1096.00 1.54E-4 2.86E-4 
 1103.00 1.53E-4 2.84E-4 
 1109.00 1.52E-4 2.82E-4 
 1116.00 1.51E-4 2.80E-4 
 1122.00 1.50E-4 2.78E-4 
 1128.00 1.49E-4 2.76E-4 
 1135.00 1.48E-4 2.74E-4 
 1142.00 1.47E-4 2.72E-4 
 1148.00 1.45E-4 2.70E-4 
 1155.00 1.45E-4 2.69E-4 
 1161.00 1.44E-4 2.67E-4 
 1168.00 1.42E-4 2.65E-4 
 1175.00 1.41E-4 2.63E-4 
 1182.00 1.41E-4 2.61E-4 
 1189.00 1.39E-4 2.59E-4 
 1195.00 1.39E-4 2.57E-4 
 1202.00 1.38E-4 2.56E-4 
 1209.00 1.36E-4 2.54E-4 
 1216.00 1.36E-4 2.52E-4 
 1223.00 1.35E-4 2.50E-4 
 1230.00 1.34E-4 2.49E-4 
 1237.00 1.33E-4 2.47E-4 
 1245.00 1.32E-4 2.45E-4 
 1252.00 1.31E-4 2.44E-4 
 1259.00 1.30E-4 2.42E-4 
 1266.00 1.29E-4 2.40E-4 
 1274.00 1.29E-4 2.39E-4 
 1281.00 1.27E-4 2.37E-4 
 1288.00 1.27E-4 2.35E-4 
 1296.00 1.26E-4 2.34E-4 
 1303.00 1.25E-4 2.32E-4 
 1311.00 1.24E-4 2.31E-4 
 1318.00 1.23E-4 2.29E-4 
 1326.00 1.22E-4 2.28E-4 
 1334.00 1.22E-4 2.26E-4 
 1341.00 1.21E-4 2.25E-4 
 1349.00 1.20E-4 2.23E-4 
 1357.00 1.19E-4 2.22E-4 
 1365.00 1.19E-4 2.20E-4 
 1372.00 1.18E-4 2.19E-4 
 1380.00 1.17E-4 2.17E-4 
 1388.00 1.16E-4 2.16E-4 
 1396.00 1.15E-4 2.15E-4 
 1404.00 1.15E-4 2.13E-4 
 1413.00 1.14E-4 2.12E-4 
 1421.00 1.13E-4 2.10E-4 
 1429.00 1.12E-4 2.09E-4 
 1437.00 1.12E-4 2.08E-4 
 1445.00 1.11E-4 2.06E-4 
 1454.00 1.10E-4 2.05E-4 
 1462.00 1.09E-4 2.04E-4 
 1471.00 1.09E-4 2.03E-4 
 1479.00 1.08E-4 2.01E-4 
 1488.00 1.08E-4 2.00E-4 
 1496.00 1.07E-4 1.99E-4 
 1505.00 1.06E-4 1.98E-4 
 1514.00 1.05E-4 1.96E-4 
 1522.00 1.05E-4 1.95E-4 
 1531.00 1.04E-4 1.94E-4 
 1540.00 1.03E-4 1.93E-4 
 1549.00 1.03E-4 1.91E-4 
 1558.00 1.02E-4 1.90E-4 
 1567.00 1.02E-4 1.89E-4 
 1576.00 1.01E-4 1.88E-4 
 1585.00 1.01E-4 1.87E-4 
 1594.00 9.97E-5 1.86E-4 
 1603.00 9.89E-5 1.85E-4 
 1613.00 9.84E-5 1.83E-4 
 1622.00 9.78E-5 1.82E-4 
 1631.00 9.73E-5 1.81E-4 
 1641.00 9.67E-5 1.80E-4 
 1650.00 9.62E-5 1.79E-4 
 1660.00 9.56E-5 1.78E-4 
 1669.00 9.51E-5 1.77E-4 
 1679.00 9.45E-5 1.76E-4 
 1688.00 9.40E-5 1.75E-4 
 1698.00 9.35E-5 1.74E-4 
 1708.00 9.29E-5 1.73E-4 
 1718.00 9.24E-5 1.72E-4 
 1728.00 9.18E-5 1.71E-4 
 1738.00 9.13E-5 1.70E-4 
 1748.00 9.08E-5 1.69E-4 
 1758.00 9.02E-5 1.68E-4 
 1768.00 8.97E-5 1.67E-4 
 1778.00 8.92E-5 1.66E-4 
 1789.00 8.86E-5 1.65E-4 
 1799.00 8.81E-5 1.64E-4 
 1809.00 8.76E-5 1.63E-4 
 1820.00 8.71E-5 1.62E-4 
 1830.00 8.66E-5 1.61E-4 
 1841.00 8.60E-5 1.60E-4 
 1851.00 8.55E-5 1.59E-4 
 1862.00 8.50E-5 1.58E-4 
 1873.00 8.45E-5 1.58E-4 
 1884.00 8.41E-5 1.57E-4 
 1895.00 8.37E-5 1.56E-4 
 1905.00 8.34E-5 1.55E-4 
 1916.00 8.29E-5 1.54E-4 
 1928.00 8.24E-5 1.53E-4 
 1939.00 8.19E-5 1.52E-4 
 1950.00 8.14E-5 1.52E-4 
 1961.00 8.09E-5 1.51E-4 
 1972.00 8.04E-5 1.50E-4 
 1984.00 8.00E-5 1.49E-4 
 1995.00 7.97E-5 1.48E-4 
 2007.00 7.93E-5 1.47E-4 
 2018.00 7.88E-5 1.47E-4 
 2030.00 7.83E-5 1.46E-4 
 2042.00 7.78E-5 1.45E-4 
 2054.00 7.74E-5 1.44E-4 
 2065.00 7.72E-5 1.43E-4 
 2077.00 7.68E-5 1.43E-4 
 2089.00 7.63E-5 1.42E-4 
 2101.00 7.58E-5 1.41E-4 
 2113.00 7.54E-5 1.40E-4 
 2126.00 7.51E-5 1.40E-4 
 2138.00 7.47E-5 1.39E-4 
 2150.00 7.42E-5 1.38E-4 
 2163.00 7.38E-5 1.37E-4 
 2175.00 7.35E-5 1.37E-4 
 2188.00 7.31E-5 1.36E-4 
 2200.00 7.27E-5 1.35E-4 
 2213.00 7.23E-5 1.35E-4 
 2226.00 7.20E-5 1.34E-4 
 2239.00 7.16E-5 1.33E-4 
 2252.00 7.12E-5 1.33E-4 
 2265.00 7.09E-5 1.32E-4 
 2278.00 7.05E-5 1.31E-4 
 2291.00 7.00E-5 1.30E-4 
 2304.00 6.96E-5 1.30E-4 
 2317.00 6.94E-5 1.29E-4 
 2331.00 6.90E-5 1.28E-4 
 2344.00 6.86E-5 1.28E-4 
 2358.00 6.83E-5 1.27E-4 
 2371.00 6.80E-5 1.27E-4 
 2385.00 6.77E-5 1.26E-4 
 2399.00 6.73E-5 1.25E-4 
 2413.00 6.69E-5 1.25E-4 
 2427.00 6.66E-5 1.24E-4 
 2441.00 6.63E-5 1.23E-4 
 2455.00 6.60E-5 1.23E-4 
 2469.00 6.56E-5 1.22E-4 
 2483.00 6.52E-5 1.22E-4 
 2497.00 6.50E-5 1.21E-4 
 2512.00 6.46E-5 1.20E-4 
 2526.00 6.44E-5 1.20E-4 
 2541.00 6.40E-5 1.19E-4 
 2556.00 6.37E-5 1.19E-4 
 2570.00 6.34E-5 1.18E-4 
 2585.00 6.31E-5 1.17E-4 
 2600.00 6.28E-5 1.17E-4 
 2615.00 6.25E-5 1.16E-4 
 2630.00 6.22E-5 1.16E-4 
 2645.00 6.19E-5 1.15E-4 
 2661.00 6.15E-5 1.15E-4 
 2676.00 6.13E-5 1.14E-4 
 2692.00 6.09E-5 1.13E-4 
 2707.00 6.07E-5 1.13E-4 
 2723.00 6.03E-5 1.12E-4 
 2738.00 6.01E-5 1.12E-4 
 2754.00 5.97E-5 1.11E-4 
 2770.00 5.95E-5 1.11E-4 
 2786.00 5.93E-5 1.10E-4 
 2802.00 5.89E-5 1.10E-4 
 2818.00 5.87E-5 1.09E-4 
 2835.00 5.84E-5 1.09E-4 
 2851.00 5.81E-5 1.08E-4 
 2867.00 5.78E-5 1.08E-4 
 2884.00 5.75E-5 1.07E-4 
 2901.00 5.73E-5 1.07E-4 
 2917.00 5.70E-5 1.06E-4 
 2934.00 5.67E-5 1.06E-4 
 2951.00 5.64E-5 1.05E-4 
 2968.00 5.62E-5 1.05E-4 
 2985.00 5.60E-5 1.04E-4 
 3003.00 5.56E-5 1.04E-4 
 3020.00 5.54E-5 1.03E-4 
 3037.00 5.52E-5 1.03E-4 
 3055.00 5.49E-5 1.02E-4 
 3073.00 5.46E-5 1.02E-4 
 3090.00 5.44E-5 1.01E-4 
 3108.00 5.42E-5 1.01E-4 
 3126.00 5.39E-5 1.00E-4 
 3144.00 5.36E-5 9.98E-5 
 3162.00 5.34E-5 9.94E-5 
 3181.00 5.31E-5 9.89E-5 
 3199.00 5.29E-5 9.85E-5 
 3217.00 5.27E-5 9.80E-5 
 3236.00 5.25E-5 9.76E-5 
 3255.00 5.22E-5 9.71E-5 
 3273.00 5.19E-5 9.67E-5 
 3292.00 5.17E-5 9.62E-5 
 3311.00 5.14E-5 9.58E-5 
 3330.00 5.12E-5 9.53E-5 
 3350.00 5.10E-5 9.49E-5 
 3369.00 5.08E-5 9.45E-5 
 3388.00 5.05E-5 9.40E-5 
 3408.00 5.03E-5 9.36E-5 
 3428.00 5.01E-5 9.32E-5 
 3447.00 4.99E-5 9.28E-5 
 3467.00 4.96E-5 9.24E-5 
 3487.00 4.94E-5 9.19E-5 
 3508.00 4.92E-5 9.15E-5 
 3528.00 4.90E-5 9.11E-5 
 3548.00 4.87E-5 9.07E-5 
 3569.00 4.85E-5 9.03E-5 
 3589.00 4.83E-5 8.99E-5 
 3610.00 4.81E-5 8.95E-5 
 3631.00 4.78E-5 8.91E-5 
 3652.00 4.76E-5 8.87E-5 
 3673.00 4.74E-5 8.83E-5 
 3694.00 4.72E-5 8.79E-5 
 3715.00 4.70E-5 8.75E-5 
 3737.00 4.68E-5 8.71E-5 
 3758.00 4.66E-5 8.67E-5 
 3780.00 4.64E-5 8.63E-5 
 3802.00 4.61E-5 8.59E-5 
 3824.00 4.59E-5 8.55E-5 
 3846.00 4.58E-5 8.51E-5 
 3868.00 4.56E-5 8.48E-5 
 3890.00 4.53E-5 8.44E-5 
 3913.00 4.51E-5 8.40E-5 
 3936.00 4.50E-5 8.37E-5 
 3958.00 4.48E-5 8.33E-5 
 3981.00 4.45E-5 8.29E-5 
 4004.00 4.43E-5 8.26E-5 
 4027.00 4.41E-5 8.22E-5 
 4050.00 4.39E-5 8.18E-5 
 4074.00 4.37E-5 8.14E-5 
 4097.00 4.36E-5 8.11E-5 
 4121.00 4.34E-5 8.07E-5 
 4145.00 4.32E-5 8.04E-5 
 4169.00 4.30E-5 8.00E-5 
 4193.00 4.28E-5 7.96E-5 
 4217.00 4.26E-5 7.93E-5 
 4241.00 4.24E-5 7.89E-5 
 4266.00 4.22E-5 7.86E-5 
 4290.00 4.20E-5 7.82E-5 
 4315.00 4.19E-5 7.79E-5 
 4340.00 4.17E-5 7.75E-5 
 4365.00 4.15E-5 7.72E-5 
 4390.00 4.13E-5 7.69E-5 
 4416.00 4.11E-5 7.65E-5 
 4441.00 4.09E-5 7.62E-5 
 4467.00 4.08E-5 7.59E-5 
 4493.00 4.06E-5 7.55E-5 
 4519.00 4.04E-5 7.52E-5 
 4545.00 4.02E-5 7.49E-5 
 4571.00 4.00E-5 7.45E-5 
 4597.00 3.99E-5 7.42E-5 
 4624.00 3.97E-5 7.39E-5 
 4651.00 3.95E-5 7.35E-5 
 4677.00 3.93E-5 7.32E-5 
 4704.00 3.91E-5 7.29E-5 
 4732.00 3.90E-5 7.26E-5 
 4759.00 3.88E-5 7.22E-5 
 4786.00 3.86E-5 7.19E-5 
 4814.00 3.84E-5 7.16E-5 
 4842.00 3.83E-5 7.13E-5 
 4870.00 3.81E-5 7.10E-5 
 4898.00 3.80E-5 7.06E-5 
 4926.00 3.78E-5 7.03E-5 
 4955.00 3.76E-5 7.00E-5 
 4983.00 3.74E-5 6.97E-5 
 5012.00 3.73E-5 6.94E-5 
 5041.00 3.71E-5 6.91E-5 
 5070.00 3.69E-5 6.88E-5 
 5099.00 3.68E-5 6.85E-5 
 5129.00 3.66E-5 6.82E-5 
 5158.00 3.65E-5 6.78E-5 
 5188.00 3.63E-5 6.75E-5 
 5218.00 3.61E-5 6.72E-5 
 5248.00 3.60E-5 6.70E-5 
 5278.00 3.58E-5 6.67E-5 
 5309.00 3.56E-5 6.64E-5 
 5339.00 3.55E-5 6.61E-5 
 5370.00 3.53E-5 6.58E-5 
 5401.00 3.52E-5 6.55E-5 
 5433.00 3.50E-5 6.52E-5 
 5464.00 3.48E-5 6.49E-5 
 5495.00 3.47E-5 6.46E-5 
 5527.00 3.46E-5 6.43E-5 
 5559.00 3.44E-5 6.40E-5 
 5591.00 3.42E-5 6.37E-5 
 5623.00 3.41E-5 6.34E-5 
 5656.00 3.39E-5 6.32E-5 
 5689.00 3.38E-5 6.29E-5 
 5721.00 3.36E-5 6.26E-5 
 5754.00 3.34E-5 6.23E-5 
 5788.00 3.33E-5 6.20E-5 
 5821.00 3.32E-5 6.17E-5 
 5855.00 3.30E-5 6.15E-5 
 5888.00 3.29E-5 6.12E-5 
 5922.00 3.27E-5 6.09E-5 
 5957.00 3.26E-5 6.06E-5 
 5991.00 3.24E-5 6.03E-5 
 6026.00 3.23E-5 6.01E-5 
 6060.00 3.21E-5 5.98E-5 
 6095.00 3.20E-5 5.95E-5 
 6131.00 3.18E-5 5.92E-5 
 6166.00 3.17E-5 5.90E-5 
 6202.00 3.15E-5 5.87E-5 
 6237.00 3.14E-5 5.84E-5 
 6273.00 3.12E-5 5.82E-5 
 6310.00 3.11E-5 5.79E-5 
 6346.00 3.10E-5 5.77E-5 
 6383.00 3.08E-5 5.74E-5 
 6419.00 3.07E-5 5.71E-5 
 6457.00 3.05E-5 5.69E-5 
 6494.00 3.04E-5 5.66E-5 
 6531.00 3.02E-5 5.63E-5 
 6569.00 3.01E-5 5.61E-5 
 6607.00 3.00E-5 5.58E-5 
 6645.00 2.99E-5 5.56E-5 
 6683.00 2.97E-5 5.53E-5 
 6722.00 2.96E-5 5.50E-5 
 6761.00 2.94E-5 5.48E-5 
 6800.00 2.93E-5 5.45E-5 
 6839.00 2.92E-5 5.43E-5 
 6879.00 2.90E-5 5.40E-5 
 6918.00 2.89E-5 5.38E-5 
 6958.00 2.88E-5 5.35E-5 
 6998.00 2.86E-5 5.33E-5 
 7039.00 2.85E-5 5.30E-5 
 7079.00 2.83E-5 5.28E-5 
 7120.00 2.82E-5 5.25E-5 
 7161.00 2.81E-5 5.23E-5 
 7203.00 2.79E-5 5.20E-5 
 7244.00 2.78E-5 5.18E-5 
 7286.00 2.77E-5 5.15E-5 
 7328.00 2.76E-5 5.13E-5 
 7371.00 2.74E-5 5.10E-5 
 7413.00 2.73E-5 5.08E-5 
 7456.00 2.72E-5 5.06E-5 
 7499.00 2.70E-5 5.03E-5 
 7542.00 2.69E-5 5.01E-5 
 7586.00 2.68E-5 4.98E-5 
 7630.00 2.67E-5 4.96E-5 
 7674.00 2.65E-5 4.94E-5 
 7718.00 2.64E-5 4.91E-5 
 7762.00 2.63E-5 4.89E-5 
 7807.00 2.62E-5 4.87E-5 
 7852.00 2.60E-5 4.84E-5 
 7898.00 2.59E-5 4.82E-5 
 7943.00 2.58E-5 4.80E-5 
 7989.00 2.56E-5 4.77E-5 
 8035.00 2.55E-5 4.75E-5 
 8082.00 2.54E-5 4.73E-5 
 8128.00 2.53E-5 4.71E-5 
 8175.00 2.52E-5 4.68E-5 
 8222.00 2.50E-5 4.66E-5 
 8270.00 2.49E-5 4.64E-5 
 8318.00 2.48E-5 4.61E-5 
 8366.00 2.47E-5 4.59E-5 
 8414.00 2.45E-5 4.57E-5 
 8463.00 2.44E-5 4.55E-5 
 8511.00 2.43E-5 4.52E-5 
 8561.00 2.42E-5 4.50E-5 
 8610.00 2.41E-5 4.48E-5 
 8660.00 2.39E-5 4.46E-5 
 8710.00 2.38E-5 4.44E-5 
 8760.00 2.37E-5 4.41E-5 
 8810.00 2.36E-5 4.39E-5 
 8861.00 2.35E-5 4.37E-5 
 8913.00 2.33E-5 4.35E-5 
 8964.00 2.32E-5 4.33E-5 
 9016.00 2.31E-5 4.30E-5 
 9068.00 2.30E-5 4.28E-5 
 9120.00 2.29E-5 4.26E-5 
 9173.00 2.28E-5 4.24E-5 
 9226.00 2.27E-5 4.22E-5 
 9279.00 2.26E-5 4.20E-5 
 9333.00 2.24E-5 4.18E-5 
 9386.00 2.23E-5 4.16E-5 
 9441.00 2.22E-5 4.13E-5 
 9495.00 2.21E-5 4.11E-5 
 9550.00 2.20E-5 4.09E-5 
 9605.00 2.19E-5 4.07E-5 
 9661.00 2.18E-5 4.05E-5 
 9716.00 2.17E-5 4.03E-5 
 9772.00 2.15E-5 4.01E-5 
 9829.00 2.14E-5 3.99E-5 
 9886.00 2.13E-5 3.97E-5 
 9943.00 2.12E-5 3.95E-5 
10000.00 2.11E-5 3.93E-5 

